Revising core powered mass loss: A critical assessment of the "energy limited" argument

The extreme conditions in the early stages of planetary evolution are thought to shape its subsequent development. High internal temperatures from giant impacts can provide sufficient energy to drive extreme volatile loss, with hydrogen being most readily lost. However, the conditions required for maintaining a primordial atmosphere over geological timescales remain enigmatic. This paper revisits the core powered mass loss model for hydrogen removal from planetary atmospheres. One popular approach is to combine mass continuity at the sonic point with an energy-based constraint. We demonstrate that the so-called ``energy limited'' component of this model is unnecessary because atmospheric loss following giant impacts is governed solely by conditions at the sonic point. By simulating a broad range of synthetic exoplanets, varying in planetary mass, atmospheric mass fraction, and temperature, we find that the ``energy limited'' model can underestimate the mass loss rates by up to eight orders of magnitude. Our findings suggest that, for sufficiently hot post-impact surface conditions, hydrogen rich atmospheres can be removed on dynamical timescales that are far shorter than one million years.

==> manifest.txt <==
% Copyright 2019-2024 Elsevier Ltd
%
% Version 2.4
%
% This file is part of the 'CAS Bundle'.
% --------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3c
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3c or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'CAS Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE CAS BUNDLE
% ==========================

Directory elsevier-cas-template/

manifest.txt
  This file

README
  A brief readme documentation

cas-sc.cls
  Classfile to be used for single column format

cas-dc.cls
  Classfile to be used for double column format

cas-model2-names.bst
  BibTeX style file

cas-sc-template.tex 
  TeX template to be used for manuscript preparation (single column).
  
cas-dc-template.tex
  TeX template to be used for manuscript preparation (double column).

cas-sc-sample.tex
 Minimum working exmple (MWE) file - single column.

cas-dc-sample.tex
 Minimum working exmple (MWE) file - double column.

Directory doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc-cas.tex:

 dc-sample.pdf
 sc-sample.pdf

elsdoc-cas.tex  -- LaTeX source file of documentation
elsdoc-cas.pdf  -- documentation for elsarticle.cls

Directory thumbnails/

Contains thumbnail images which will be included in the
typeset PDF.

 cas-email.jpeg
 cas-facebook.jpeg
 cas-gplus.jpeg
 cas-linkedin.jpeg
 cas-twitter.jpeg
 cas-url.jpeg

The following files are written out every time elsdoc.tex is compiled:

 elsdoc-cas.aux
 elsdoc-cas.log
 elsdoc-cas.out
 tmp-cas.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty
 glyphtounicode.tex


Directory figs/

Contains images used in the sample PDF.

 cas-grabs.pdf
 cas-munnar-2024.jpg
 cas-pic1.pdf

